How Does Learning Rate Decay Help Modern Neural Networks?

Learning rate decay (lrDecay) is a \emph{de facto} technique for training modern neural networks. It starts with a large learning rate and then decays it multiple times. It is empirically observed to help both optimization and generalization. Common beliefs in how lrDecay works come from the optimization analysis of (Stochastic) Gradient Descent: 1) an initially large learning rate accelerates training or helps the network escape spurious local minima; 2) decaying the learning rate helps the network converge to a local minimum and avoid oscillation. Despite the popularity of these common beliefs, experiments suggest that they are insufficient in explaining the general effectiveness of lrDecay in training modern neural networks that are deep, wide, and nonconvex. We provide another novel explanation: an initially large learning rate suppresses the network from memorizing noisy data while decaying the learning rate improves the learning of complex patterns. The proposed explanation is validated on a carefully-constructed dataset with tractable pattern complexity. And its implication, that additional patterns learned in later stages of lrDecay are more complex and thus less transferable, is justified in real-world datasets. We believe that this alternative explanation will shed light into the design of better training strategies for modern neural networks.

==> main.txt <==
 











figure 

Figure 
figures  and 
figures , ,  and 

section 

Section 

sections  and 

sections ,  and 

equation 

Equation 



chapter 

Chapter 

chapters-

algorithm 

Algorithm 
algorithms  and 
Algorithms  and 

part 

Part 
parts  and 

#1 
#1 
1






a
b
c
d
e
f
g
h
i
j
k
l

n
o
p
q
r
s
t
u
v
w
x
y
z




a
b
c
d
e
f
g
h
i
j
k
l
m
n
o
p
q
r
s
t
u
v
w
x
y
z


a
b
c
d
e
f
g
h
i
j
k
l
m
n
o
p
q
r
s
t
u)
v)
w)
x
y
z


A
B
C
D
E
F
G
H
I
J
K
L
M
N
O
P
Q
R
S
T
U
V
W
X
Y
Z


A
B
C
D
E
F
G
H
I
J
K
L
M
N
O
P
Q
R
S
T
U
V
W
X
Y
Z


0
1


a
b
c
d
e
f
g
h
i
j
k
l
m
n
o
p
q
r
s
t
u
v
w
x
y
z











a
b
c
d
e
f
g
h
i
j
k
l
m
n
o
p
q
r
s
t
u
v
w
x
y
z


A
B
C
D
E
F
G
H
I
J
K
L
M
N
O
P
Q
R
S
T
U
V
W
X
Y
Z






msl
boldbxn
A
B
C
D
E
F
G
H
I
J
K
L
M
N
O
P
Q
R
S
T
U
V
W
X
Y
Z



A
B
C
D
E
F
G
H
I
J
K
L
M
N
O
P
Q
R
S
T
U
V
W
X
Y
Z


A
B
C
D


F
G
H
I
J
K
L
M
N
O
P
Q
R
S
T
U
V
W
X
Y
Z



A
B
C
D
E
F
G
H
I
J
K
L
M
N
O
P
Q
R
S
T
U
V
W
X
Y
Z





A
B
C
D
E
F
G
H
I
J
K
L
M
N
O
P
Q
R
S
T
U
V
W
X
Y
Z






 





 

*argmax
*argmin

sign
Tr









capbtabboxtable[][]

How Does Learning Rate Decay Help Modern Neural Networks?





Kaichao You Work done while visiting UC Berkeley. 

School of Software

Tsinghua University

youkaichao@gmail.com 

Mingsheng Long 

School of Software

Tsinghua University

mingsheng@tsinghua.edu.cn 

Jianmin Wang 

School of Software

Tsinghua University

jimwang@tsinghua.edu.cn  

Michael I. Jordan 

Department of EECS 

University of California, Berkeley 

jordan@cs.berkeley.edu   















Learning rate decay (lrDecay) is a de facto technique for training modern neural networks. It starts with a large learning rate and then decays it multiple times. It is empirically observed to help both optimization and generalization. Common beliefs in how lrDecay works come from the optimization analysis of (Stochastic) Gradient Descent: 1) an initially large learning rate accelerates training or helps the network escape spurious local minima; 2) decaying the learning rate helps the network converge to a local minimum and avoid oscillation. Despite their popularity, experiments suggest these common beliefs are insufficient in explaining the general effectiveness of lrDecay in training modern neural networks that are deep, wide, and nonconvex. We provide another novel explanation: an initially large learning rate suppresses the network from memorizing noisy data, while decaying the learning rate improves learning of complex patterns. The proposed explanation is validated on a carefully-constructed dataset with tractable pattern complexity. And its implication, that additional patterns learned in later stages of lrDecay are more complex and thus less transferable, is justified in real-world datasets. We believe this new explanation will shed light into the design of better training strategies for modern neural networks.

Introduction

Modern neural networks are deep, wide, and nonconvex. They are powerful tools for representation learning and serve as core components of deep learning systems. They are top-performing models in language translation sutskever_sequence_2014, visual recognition he_deep_2016, and decision making silver_general_2018. However, the understanding of modern neural networks is way behind their broad applications. A series of pioneering works zhang_understanding_2016, belkin_reconciling_2019, locatello_challenging_2019 reveal the difficulty of applying conventional machine learning wisdom to deep learning. A better understanding of deep learning is a major mission in the AI field.

One obstacle in the way of understanding deep learning is the existence of magic modules in modern neural networks and magic tricks to train them. Take batch normalization module ioffe_batch_2015 for example, its pervasiveness in both academia and industry is undoubted. The exact reason why it expedites training and helps generalization, however, remains mysterious and is actively studied in recent years bjorck_understanding_2018, santurkar_how_2018, kohler_exponential_2019. Only when we clearly understand these magical practices, can we promote the theoretical understanding of modern neural networks.

*[htb]
		[Learning rate decay strategy]
		
		[Figure taken from]
		
		Training error in (b) is shown by thin curves, while test error is shown by bold curves.

Learning rate is "the single most important hyper-parameter" bengio_practical_2012 in training neural networks. Learning rate decay (lrDecay) is a de facto technique for training modern neural networks, where we adopt an initially large learning rate and then decay it by a certain factor after pre-defined epochs. Popular deep networks such as ResNet he_deep_2016, DenseNet huang_densely_2017 are all trained by Stochastic Gradient Descent (SGD) with lrDecay. fig:multistep_strategy is an example of lrDecay, with the learning rate decayed by 10 every 30 epochs. The moments to decay divide the training into several stages. These stages can be easily identified in learning curves (such as fig:he_figure), where the performance boosts sharply shortly after the learning rate is decayed. The lrDecay enjoys great popularity out of its simplicity and effectiveness.

Common beliefs in how lrDecay works are derived from the optimization analysis in (Stochastic) Gradient Descent lecun_second_1991, kleinberg_alternative_2018. They attribute the effect of an initially large learning rate to escaping spurious local minima or accelerating training, and attribute the effect of decaying the learning rate to avoiding oscillation around local minima. However, these common beliefs are insufficient to explain our empirical observations from a series of carefully-designed experiments in sec:against.

In this paper, we provide an alternative view: the magnitude of the learning rate is closely related to the complexity of learned patterns. From this perspective, we propose a novel explanation for the efficacy of lrDecay: an initially large learning rate suppresses the memorization of noisy data, while decaying the learning rate improves learning of complex patterns. It is validated on a carefully-constructed dataset with tractable pattern complexity. The pattern complexity in real-world datasets is often intractable. We thus validate the explanation by testing its implication on real-world datasets. The implication, that additional patterns learned in later stages in lrDecay are more complex and thus less transferable, is also justified empirically. The comparison of the proposed explanation and the common beliefs is summarized in Table . Our explanation is supported by carefully-designed experiments and provides a new perspective of analyzing learning rate decay. 

The contribution of this paper is two-fold:	
-

	

-
The explanation also suggests that complex patterns are only learnable after learning rate decay. Thus, when the model learns all simple patterns but the epoch to decay has not reached, decaying the learning rate immediately will not hurt the performance. This implication is validated in sec:autodecay.

*
	
	
	
Comparison among explanations of why lrDecay helps. "supported" means whether the explanation is supported by the experiments designed in this paper.

Related Work

Understanding the Behavior of SGD

Recently, researchers reveal the behavior of SGD from multiple perspectives li_towards_2019, mangalam_deep_2019, nakkiran_sgd_2019. They respect the difference among data items rather than treat them as identical samples from a distribution. They study the behavior of SGD in a given dataset. In  mangalam_deep_2019, they show that deep models first learn easy examples classifiable by shallow methods. The mutual information between deep models and linear models is measured in, which suggests deep models first learn data explainable by linear models. Note that they are not relevant to learning rates. analyze a toy problem to uncover the regularization effect of an initially large learning rate. Their theoretical explanation is, however, based on the two layer neural network they design. Different from these works, sec:support studies the behavior of SGD induced by lrDecay in a modern WideResNet zagoruyko_wide_2016, finding that learning rate decay improves learning of complex patterns. We formally define pattern complexity by expected class conditional entropy, while the measure of pattern complexity in relies on an auxiliary model.

Adaptive Learning Rate Methods

Adaptive learning rate methods such as AdaGrad duchi_adaptive_2011, AdaDelta zeiler_adadelta:_2012, and ADAM kingma_adam:_2014 are sophisticated optimization algorithms for training modern neural networks. It remains an active research field to study their behaviors and underlying mechanism reddi_convergence_2018, luo_adaptive_2019. However, we focus on learning rate decay in SGD rather than on the adaptive methods. On one hand, SGD is the de facto training algorithm for popular models he_deep_2016, huang_densely_2017 and lrDecay is not common in the adaptive methods; On the other hand, many adaptive methods are not as simple as SGD and even degenerate in some scenarios  wilson_marginal_2017, liu_rethinking_2019. We choose to study SGD with non-adaptive learning rate to keep away from these confounding factors.

Other Learning Rate Strategies

Besides the commonly used lrDecay, there are other learning rate strategies. proposes a cyclic strategy, claiming to dismiss the need of tuning learning rates. Warm restart of learning rate is explored in. They achieve better results when combined with Snapshot Ensemble huang_snapshot_2017. These learning rate strategies often yield better results at the cost of additional hyperparameters that are not intuitive. Consequently, it is still the de facto to decay the learning rate after pre-defined epochs as in fig:multistep_strategy. We stick our analysis to lrDecay rather than to other fancy ones because of its simplicity and effectiveness.

Transferability of Deep Models

Training a model that can be transferred to other datasets has long been a goal of AI researches. The exploration of model transferability has attracted much attention. In, deep features trained for classification are transferred to improve object detection successfully.  yosinski_how_2014 study the transferability of different modules in pre-trained networks, indicating that higher layers are less transferable and more task-specific. By varying network architectures, show architectures with a better ImageNet accuracy generally transfer better. explore transfer learning in the field of medical imaging to address domain-specific difficulties. Different from these works who only consider the transferability of models after training, we investigate another dimension of model transferability in sec:transfer: the evolution of transferability during training with lrDecay.

Common Beliefs in Explaining lrDecay

Gradient Descent Explanation

The practice of lrDecay in training neural networks dates back to  lecun_efficient_2012. The most popular belief in the effect of lrDecay comes from the analysis of Gradient Descent (GD) lecun_second_1991. Although SGD is more practical in deep learning, researchers are usually satisfied with the analysis of GD considering that SGD is a stochastic variant of GD.

*[htbp]
		
		Gradient Descent explanation. From left to right: 1) learning rate is small enough to converge around a minimum, 2) moderate so that it bounces among minima, 3) too large to converge.
	
	 

Specifically,  lecun_second_1991 analyze the property of a quadratic loss surface which can be seen as a second-order approximation around a local minimum in nonconvex optimization. Learning rates are characterized by the relationship with eigenvalues of the Hessian at a local minimum. Denote  the learning rate,  the Hessian,  an eigenvalue of , and  an eigenvector of . The behavior of the network along the direction  can be characterized as , with  the iteration number. Convergence in the direction of  requires , while  leads to divergence in the direction of . If  holds for every eigenvalue of the Hessian, the network converges quickly (fig:Oscillation left). If it holds for some directions but not for all directions, the network diverges in some directions and thus jumps into the neighborhood of another local minimum (fig:Oscillation middle). If the learning rate is too large, it cannot converge (fig:Oscillation right). When oscillation happens, it means the learning rate is too large and should be decayed. The effect of lrDecay hence is to avoid oscillation and to obtain faster convergence. Note only analyzed a simple one-layer network, it may not hold for modern neural networks (see sec:against_gd).


Stochastic Gradient Descent Explanation


Another common belief is the Stochastic Gradient Descent explanation, arguing that "with a high learning rate, the system is unable to settle down into deeper, but narrower parts of the loss function." (http://cs231n.github.io/neural-networks-3/anneal) Although it is common, this argument has not been formally analyzed until recently.

*[htbp]
		
		SGD explanation (taken from). The first plot: an initially large learning rate helps escape spurious local minima. From the second to the fourth: after learning rate decay, the probability of reaching the minimum is larger.
	 

Under some assumptions, prove SGD is equivalent to the convolution of loss surface, with the learning rate serving as the conceptual kernel size of the convolution. With an appropriate learning rate, spurious local minima can be smoothed out, thus helping neural networks escape bad local minima. The decay of learning rate later helps the network converge around the minimum. fig:SGD_explanation is an intuitive one-dimensional example. Plot 1 shows a large learning rate helps escape bad local minima in both sides. The lrDecay in subsequent plots increases the probability of reaching the global minimum. Although intuitive, the explanation requires some assumptions that may not apply to complex neural networks (see sec:against_sgd).

Experiments Against Existing Explanations

Although the (Stochastic) Gradient Descent explanations in sec:existing account for the effect of lrDecay to some extent, in this section, we show by carefully-designed experiments that they are insufficient to explain the efficacy of lrDecay in modern neural networks. In all the experiments except for sec:transfer, we use a modern neural network named WideResNet zagoruyko_wide_2016. It is deep, wide, nonconvex, and suitable for datasets like CIFAR10 krizhevsky_learning_2009.

Experiments Against the Gradient Descent Explanation

We train a WideResNet on CIFAR10 dataset with GD, decay the learning rate at different epochs, and report the training loss (optimization) as well as test accuracy (generalization) in fig:GD. WideResNet and CIFAR10 are commonly used for studying deep learning zhang_understanding_2016. CIFAR10 is not too large so that we can feed the whole dataset as a single batch using distributed training, computing the exact gradient rather than estimating it in mini-batches. Experiments show lrDecay brings neglectable benefit to either optimization or generalization. No matter when the learning rate is decayed, the final performances are almost the same. The instability in the beginning is related to the high loss wall described in pascanu_difficulty_2013, which is not the focus of this paper.

*[htbp]
			Training of WideResNet on CIFAR10 with Gradient Descent. X-axis indicates number of epochs (in ). Arrows show the epoch with learning rate decay.
	 

The above observation contradicts directly with the GD explanation in sec:existing_gd. The gap arises from the fact that lecun_second_1991 only analyze simple linear networks and no wonder the explanation fails in modern non-linear deep networks. Recent studies keskar_large-batch_2017, yao_hessian-based_2018 reveal that large-batch training of modern networks can lead to very sharp local minima. Gradient Descent (the extreme of large batch training) can lead to even sharper local minima. In fig:eigenvalues, we calculate the largest ten eigenvalues(Thanks to the advances of  xu_accelerated_2018, yao_hessian-based_2018, we can compute the eigenvalues directly.) of the Hessian as well as the convergence interval () for each eigenvalue for a trained WideResNet. The top eigenvalues reach the order of . By contrast, eigenvalues of simple networks in often lie in  (Figure 1 in their original paper). The spectrum of eigenvalues in modern networks is very different from that in simple networks analyzed by: the Hessian of modern networks has a much larger spectral norm.

The GD explanation in sec:existing_gd attribute the effect of lrDecay to avoiding oscillation. Oscillation means there is a small divergence in some directions so that the network bounces among nearby minima. However, the divergence factor  for the largest eigenvalue () is too large even for a small growth of learning rate. Thus, the learning rate is either small enough to converge in a local minimum or large enough to diverge. It is hardly possible to observe the oscillation in learning curves (fig:Oscillation middle), and diverging learning curves (fig:Oscillation right) can be discarded during hyperparameter tuning. Therefore, only stable solutions are observable where  is small enough (fig:Oscillation left), leaving no necessity for learning rate decay. Indeed, when the learning rate is increased mildly, we immediately observe diverging learning curves (sec:gd_large_lr). In short, the GD explanation cannot explain the effect of lrDecay in training modern neural networks.

*[htb]
					The largest ten eigenvalues  (blue curve) and converge intervals  (bar) for WideResNet trained with Gradient Descent.
				
		Expected behavior (but not observed) induced by the SGD explanation: best performances before and after decay are comparable.
		

Experiments Against the  Stochastic Gradient Descent Explanation

We follow the experiment setups in sec:against_gd, but replace GD with SGD in fig:SGD. According to the SGD explanation in sec:existing_sgd, the effect of learning rate decay is to increase the probability of reaching a good minimum. If it is true, the model trained before decay can also reach minima, only by a smaller probability compared to the model after decay. In other words, the SGD explanation indicates the best performances before and after decay are the same. It predicts learning curves like fig:SGD_expected. However, fig:SGD does not agree with the SGD explanation: the best performances before and after lrDecay are different by a noticeable margin. Without lrDecay (the right-most column in fig:SGD), the performance plateaus and oscillates, with no chance reaching the performance of the other columns after decay. The performance boost after learning rate decay is widely observed (fig:he_figure for example). However, possibly due to the violation of its assumptions kleinberg_alternative_2018, the SGD explanation cannot explain the effect of lrDecay.

*[htbp]
			Training of WideResNet on CIFAR10 with SGD. X-axis indicates number of epochs. Arrows show the moment of learning rate decay. The rightmost plots show results without decay.
	

An Explanation from the View of Pattern Complexity

sec:against uncovers the insufficiency of common beliefs in explaining lrDecay. We thus set off to find a better explanation. reveal that SGD (without learning rate decay) learns from easy to complex. Since learning rates usually change from large to small in typical learning rate strategies, we hypothesize that the complexity of learned patterns are related to the magnitude of learning rates. Based on this, we provide a novel explanation from the view of pattern complexity: the effect of learning rate decay is to improve learning of complex patterns while the effect of an initially large learning rate is to avoid memorization of noisy data. To justify ir, we carefully construct a dataset with tractable pattern complexity, and record model accuracies in simple and complex patterns separately with and without lrDecay.

Pattern Separation 10 (PS10) Dataset with Tractable Pattern Complexity

The explanation we propose involves pattern complexity, which is generally conceptual and sometimes measured with the help of an auxiliary simple model as in. Here we try to formalize the idea of pattern compexity: the complexity of a dataset is defined as the expected class conditional entropy: , where  denotes the entropy functional. The complexity of patterns depends on the complexity of the dataset they belong to. Higher  means larger complexity because there are averagely more patterns in each class to be recognized (consider an animal dataset with 10 subspecies in each species vs an animal dataset with 100 subspecies in each species).


*[htb]
		[Simple Patterns]
		
		[Complex Patterns]
		
		[Data Composition]
		
		The PS10 dataset. (a) Simple patterns, 10 patterns per category, complexity . (b) Complex patterns, 100 patterns per category, complexity . (c) Data composition: half of the data only contain simple patterns while another half only contain complex patterns.
	
Equipped with the formal definition of complexity, we construct a Pattern Separation 10 (PS10) dataset with ten categories and clearly separated simple patterns and complex patterns. We first generate a simple sub-dataset together with a complex sub-dataset in . As shown in fig:simple and fig:complex, patterns are visualized as colors because they lie in . The category label can be identified by either simple patterns or complex patterns. We then merge the two sub-datasets into one dataset. The merging method in fig:data is specially designed such that the simple subset and complex subset are fed into different channels of the WideResNet. This mimics the intuition of patterns as the eye pattern and the nose pattern have different locations in an image of human face. To be compatible with the sliding window fashion of convolutional computation, we make patterns the same across spatial dimensions of height and weight to have the same image size as CIFAR10.

*[htb]
			Experiments with lrDecay and without lrDecay (constant learning rates) w.r.t accuracies in different patterns. From left to right: Train with lrDecay; Train with a constant learning rate equal to the learning rate in stage 1, 2, and 3 of lrDecay respectively. X-axis shows the epoch number.
	
The Effect of Decay: Improve Learning of More Complex Patterns

To reveal the effect of decaying the learning rate, we compare experiments with and without lrDecay. For those without lrDecay, we set the learning rates equal to the learning rate of each stage in lrDecay. We measure not only the total accuracy but also the accuracies on simple and complex patterns separately. These accuracies are plotted in fig:ps10.

The first plot in fig:ps10 clearly shows the model first learns simple patterns quickly. The boost in total accuracy mainly comes from the accuracy gain on complex patterns when the learning rate is decayed. Plot 2, 3, and 4 show the network learns more complex patterns with a smaller learning rate, leading to the conclusion that learning rate decay helps the network learn complex patterns.

The Effect of An Initially Large Learning Rate: Avoid Fitting Noisy Data

fig:ps10 seems to indicate that an initially large learning rate does nothing more than accelerating training: in plot 4, a small constant learning rate can achieve roughly the same accuracy compared with lrDecay. However, by adding  noisy data to mimic real-world datasets, we observe something interesting. fig:ps10_noise shows the accuracies on simple pattern, complex pattern, and noise data when we add noise into the dataset. Plot 2 in fig:ps10_noise shows an initially large learning rate helps the accuracy on complex patterns. Plot 3 in fig:ps10_noise further shows the accuracy gain on complex patterns comes from the suppression of fitting noisy data. In other words, the memorization of noisy data hurts the learning of complex patterns but can be suppressed by an initially large learning rate.

*[htb]
			Comparison between lrDecay and a constant small learning rate on the PS10 dataset with  noise. Accuracies on simple patterns, complex patterns and noise data are plotted respectively.
	
Empirically, report that an initially large learning rate with decay outperforms a small a d constant learning rate. They suspect that the network starting with an initially small learning rate will be stuck at some spurious local minima. Our experiments provide an alternative view that spurious local minima may stem from noisy data. The regularization effect of an initially large learning rate is to suppress the memorization of noisy data.

Implication of lrDecay on Model Transferability

sec:support examines the proposed explanation on the PS10 dataset. Now we further validate the explanation on real-world datasets. Because there are no clearly separated simple and complex patterns in real-world datasets, it is difficult to directly validate the explanation. The proposed explanation suggests SGD with lrDecay learns patterns of increasing complexity. Intuitively, more complex patterns are less transferable, harder to generalize across datasets. Thus an immediate implication is that SGD with lrDecay learns patterns of decreasing transferability. We validate it by transfer-learning experiments in real-world datasets, to implicitly support the proposed explanation.

The transferability is measured by transferring a model from ImageNet to different target datasets. To get models in different training stages, we train a ResNet-50 on ImageNet from scratch, and save checkpoints of models in different stages. The learning rate is decayed twice, leading to three stages. Target datasets for transferring are: (1) Caltech256 griffin_caltech-256_2007 with 256 general object classes; (2) CUB-200 wah_caltech-ucsd_2011 with 200 bird classes; (3) MITIndoors quattoni_recognizing_2009 with 67 indoor scenes; (4) Sketch250 eitz_how_2012 with sketch painting in 250 general classes. Sketch250 is the most dissimilar to ImageNet, because it contains sketch paintings.

We study two widely-used strategies of transfer learning: "fix" (ImageNet snapshot models are only used as fixed feature extractors) and "finetune" (feature extractors are jointly trained together with task-specific layers). Let  denotes the accuracy of stage  snapshot model on ImageNet and  denotes the accuracy of transferring the snapshot to the target dataset, then the transferability of additional patterns learned in stage  is defined as . By definition, the transferability of patterns from ImageNet to ImageNet is , complying with the common sense. The transferability is plotted in fig:transferability. Table  contains the accuracies used to compute it.

*[htb]
				Transferability of additional patterns learned in each stage w.r.t different target datasets.
	
In all experiments, we find that the transferability of additional patterns learned in stage 3 is less than that in stage 2. Besides, in Sketch250 dataset, the transferability of additional patterns learned in stage 3 is negative. These findings support our claim that additional patterns learned in later stages of lrDecay are more complex and thus less transferable. They also suggest deep model-zoo developer to provide pre-trained model snapshots in different stages so that downstream users can select the most transferable snapshot model according to their tasks.

Conclusion

In this paper, we dive into how learning rate decay (lrDecay) helps modern neural networks. We uncover the insufficiency of common beliefs and propose a novel explanation: the effect of decaying learning rate is to improve learning of complex patterns and the effect of an initially large learning rate is to avoid memorization of noisy data. It is supported by experiments on a dataset with tractable pattern complexity as well as on real-world datasets. It would be interesting to  further bridge the proposed explanation and the formal analysis of optimization.

Acknowledgments
We thank Yuchen Zhang, Tianle Liu, Amir Gholami and Melih Elibol for helpful discussions. Kaichao You acknowledges the support from the Tsinghua Scholarship for Undergraduate Overseas Studies. This work is also supported by xxx.

iclr2020_conference



Appendix


AutoDecay

Experiments in Section  implies that not all complex patterns are learnable under a constant learning rate. The training under a certain learning rate has no effect when the loss plateaus. This indicates we can expedite the training process by killing the over-training of each stage (decay the learning rate when the loss plateaus) with little influence on the performance. To validate the implication, we propose AutoDecay to shorten the useless training and check if the performance of the model can be untouched. In Figure , it appears obvious to decide the optimal moment to decay when we have the big picture of the training process. The problem is, however, how can we make a decision to decay depending on the current and past observations. It is a non-trivial problem given that the statistics exhibit noticeable noise.

Problem Formulation

We formalize the observed training loss into two parts: , with  the ground truth loss (unobservable) and  the noise introduced by SGD. Here  indicates the training process (typically the epoch number) and takes value in . To simplify the problem, we assume  is independent with  and  is independent of  in SGD. The nature of noise gives rise to the zero-expectation property . Denote  the variance of the noise. Due to the noise of SGD, the observed training loss usually vibrates in a short time window but decreases in a long time window. Our task is to find out whether the loss value is stable in the presence of noise.

Problem Solution

Exponential Decay Moving Average (EDMA) with Bias Correction. Observations with lower variance are more trustworthy. However, there is nothing we can do about the variance of . We consider computing a low-variance statistic about . We adopt moving average with bias correctionkingma_adam:_2014. Let  be the moving average of  and  be the moving average of . The explicit form is in eq:ell_edma, where  is the decay factor in EDMA.



The recursive (and thus implicit) form is in eq:recursive. It enables us to compute the statistic  online (without storing all the previous ) at the cost of maintaining .



As  is a linear combination of , it is easy to show  is unbiased:

*

The variance of  is 



The fact that  indicates  is monotonically decreasing. Typically  (Figure ), and the variance can rapidly converge to , much smaller than the variance of the noise.  well represents the unobservable . If  gets stable, we shall observe that  is stable, too.

Criterion of Being Stable. We only want to decay the learning rate when the loss plateaus, i.e. when the loss is stable. For observed values of  within the window size of , we call them stable if , where  is a small constant that prevents zero-division error, and  indicates the tolerance of variation.

Criterion of Significant Drop. When we keep decaying the learning rate, there comes a time when the learning rate is too small and the network cannot make any progress. When it happens, we should terminate the training. Termination is adopted when their is no significant drop between the stable value and the original value . To be specific, the criterion of significant drop is , where  is a small constant that prevents zero-division error, and  indicates the degree of drop.

The entire procedure of AutoDecay is described in Figure .

*[hbp]
			Decision Procedure of AutoDecay. The counter  is reset to 0 at the action of "Decay".
	
Experiments

We try AutoDecay on ImageNet russakovsky_imagenet_2015 to test whether it can expedite the training without hurting the performance. We are not trying to set up a new state-of-the-art record. We train a ResNet-50 model on ImageNet following the official code of PyTorch. The only change is we replace the StepDecay strategy with the proposed AutoDecay strategy. Each experiment costs roughly two days with 8 TITAN X GPUs. The results in Table  show that AutoDecay can shorten the training time by  without hurting the performance (even bringing a slight improvement), successfully vaidates the proposed explanation in this paper.

*[htbp]
			
		
	Variance reduction when 
					
	Results of AutoDecay.
	
	
Larger LR Leads to Divergence in GD for Modern Neural Networks

When we increase the learning rate mildly for Gradient Descent, we immediately observe diverging learning curves (fig:GD_diverge), which echos with the reason mentioned in sec:against_gd why the Gradient Descent explanation fails to work in modern neural networks: modern neural networks have a very large spectrum norm at a local minimum, and even a small growth of learning rate can lead to divergence. In other words, training modern neural networks with GD must use a small enough learning rate, dismissing the value of learning rate decay.

*[htbp]
			Training of WideResNet on CIFAR10 by Gradient Descent with a mildly larger lr. X-axis indicates number of epochs. Arrows and texts show the moment of learning rate decay.
	
Accuracies to compute the transferability in sec:transfer

*[htbp]
		
	
	
	Accuracy and transferability of ImageNet models in different stages. Normal values indicate accuracy and bold values indicate transferability.
	



